Two Distinct Eigenvalues from a New Graph Product

The parameter $q(G)$ of a graph $G$ is the minimum number of distinct eigenvalues of a symmetric matrix whose pattern is given by $G$. We introduce a novel graph product by which we construct new infinite families of graphs that achieve $q(G)=2$. Several graph families for which it is already known that $q(G)=2$ can also be thought of as arising from this new product.

==> 9.txt <==
\begin{verbatim}

k = 3
1 3 Bw
2 4 D{c
1 3 EwCW
3 4 E}dO
3 6 F{eCG
2 4 F{dAG
2 4 GwC[CC
1 3 HwCW?CB
4 6 F~dP_
3 4 F}lPO
3 6 G}dSCC
3 4 G}dP@C
4 8 H{eCKA@
2 4 G{dQGg
3 6 H{dAKA@
2 4 H{dAH?`
2 4 H{dAG_P
3 4 H}c?GLO
4 6 G}l{CC
5 6 F~lx_
4 6 F~dXw
4 6 G~tPaO
3 6 H}lPSA@
3 4 H}lPOGD
4 6 G}lTSC
3 6 G}dtKC
4 6 H~dSCCo
3 6 H}dUCDA
3 6 H}dSKCE
3 6 H}dT@EA
3 4 H}dPPCI
4 8 H}fSKA@
3 5 G{lRWg
2 4 H{dQWgI
3 6 H|dqKA@
4 6 H|dALa@
5 6 H~l{CCo
5 6 G~|xaO
5 6 G~vTiO
4 6 G~tTeS
4 6 G~tPi[
4 6 H~|PaOg
4 6 H~vPaQC
4 6 H~tpaOc
4 6 H~tPaSB
3 6 G}lppk
4 6 H}|pPHG
4 6 H}ltPIA
3 6 H}d][DA
4 6 H}lUDTA
3 6 H}duDLA
3 6 H}d]C\A
4 6 H}l|CCa
3 6 H}d\C[a
5 8 H}n{KA@
4 8 H}nT[A@
4 8 H~fSLa@
4 8 H}nSLQ@
4 6 H|lr[A@
4 6 H|lqLQ@
5 6 H|lALah
3 6 H{lyKi@
3 6 H{lR[i@
4 6 H{dQ[}@
4 6 H{lQKih
4 6 H{dYKiL
3 6 H{dQ[iJ
3 5 H|d@g\L
2 5 H{S{aSf
6 7 G~~|iO
5 6 G~||eS
5 6 H~~xaQC
5 6 H~vtiOc
4 6 G~txzW
4 6 H~|Pi[g
5 6 H~~TiOg
4 6 H~|TeSg
4 6 H}|pplG
4 6 H~lSLcm
3 6 H}lsLKm
4 6 H}l}DDb
4 6 H}l}CdR
4 6 H~d]\dA
3 6 H}d}\LA
5 8 H}|}ETA
5 8 H}|VUTA
4 8 H}t]]TA
4 8 H}tuF\A
4 8 H}vUEVE
4 8 H}tuETe
4 8 H}t]ETM
3 6 H}luDLi
4 6 H~d]D|A
4 6 H~lr]a@
4 6 H~drMab
4 6 H}ljMab
4 6 H~dyMy@
5 6 H~dIMyp
5 6 H}dYMyT
4 6 H}dJMyb
4 6 H}dImyR
4 6 H}dI]yJ
6 8 H}|ANrH
4 6 H~dJmaL
5 6 H}lINqL
4 6 H{lzKib
5 6 H|lQLyp
4 6 H|dZkiL
5 6 H~~xaUF
4 6 G~t|~[
4 6 H~t|zYA
5 8 H~~X}Wg
4 8 H~|\}Sg
5 8 H~|X}Qh
3 6 H}l}\Li
6 8 H~|VVtA
5 8 H}|vV\A
5 8 H}|vUTe
6 8 H}|VVTb
4 8 H}|uF\i
5 8 H}~}EVE
4 8 H~vVeVE
4 8 H}v]]VE
4 8 H}t~MTM
4 8 H}t}F\M
4 8 H~t]ET}
5 8 H}t]FTn
4 6 H~lz]aL
5 6 H~dzNeL
4 6 H~dy]uL
5 6 H~lJnqL
6 7 H~lINq|
4 6 H}lj]yd
4 6 H}dimyv
5 6 H}lZ]yT
5 6 H}lYMy|
4 6 H}lImyz
5 8 H~trNfH
7 8 H~|ANrx
5 8 H~~X}wx
4 8 H~||~[g
5 8 H~||zYi
4 8 H~~\}Uk
4 8 H~|\}[l
4 7 H}|u\k~
6 8 H~~}FvE
5 8 H}~}FVf
4 8 H~v^}VE
5 8 H~t~NtM
5 7 H}t~Tk~
3 7 H}]|u\v
5 8 H~~~fVf
4 8 H~v~~^E
5 8 H~v^~Vf
4 8 H~~vf^m
4 9 H~^~~|v
4 9 H~~~~~~

k = 4
1 3 C~
2 6 F~aKW
1 3 G~?GW[
3 6 H~qKYPH

k = 5
1 5 D~{
2 8 H~}CKMF

k = 6
1 5 E~~w

k = 7
1 7 F~~~w

k = 8
1 7 G~~~~{

k = 9
1 9 H~~~~~~
\end{verbatim}

